Contrastive Learning for Unsupervised Domain Adaptation of Time Series

Unsupervised domain adaptation (UDA) aims at learning a machine learning model using a labeled source domain that performs well on a similar yet different, unlabeled target domain. UDA is important in many applications such as medicine, where it is used to adapt risk scores across different patient cohorts. In this paper, we develop a novel framework for UDA of time series data, called CLUDA. Specifically, we propose a contrastive learning framework to learn contextual representations in multivariate time series, so that these preserve label information for the prediction task. In our framework, we further capture the variation in the contextual representations between source and target domain via a custom nearest-neighbor contrastive learning. To the best of our knowledge, ours is the first framework to learn domain-invariant, contextual representation for UDA of time series data. We evaluate our framework using a wide range of time series datasets to demonstrate its effectiveness and show that it achieves state-of-the-art performance for time series UDA.

==> reviews_ICLR.txt <==
Reviewer DXHp
Summary Of The Paper: This paper proposes an unsupervised domain adaptation model for time series combining nearest-neighbourhood contrastive learning and adversarial learning.
Strength And Weaknesses: S
extensive experimentation and ablation tests
strong results against baselines
W
lack of comparisons with already cited works (NCL)
Clarity, Quality, Novelty And Reproducibility: The paper is clear, of high quality and reproducible (code available).
Summary Of The Review:
Correctness: 3: Some of the paper’s claims have minor issues. A few statements are not well-supported, or require small changes to be made correct.
Technical Novelty And Significance: 2: The contributions are only marginally significant or novel.
Empirical Novelty And Significance: 3: The contributions are significant and somewhat new. Aspects of the contributions exist in prior work.
Flag For Ethics Review: NO.
Recommendation: 6: marginally above the acceptance threshold


Reviewer xEBG
Summary Of The Paper:
Strength And Weaknesses: Strengths: 1- Domain adaptation for Time series data is not much directly addressed in the literature.
Weakness: 1- The authors fail to motivate or justify the approach taken in this work 2- Some important baselines are missing. 3- The paper is difficult to follow sometimes because it is not written well.
Clarity, Quality, Novelty And Reproducibility:
Summary Of The Review: Not sure if I understand the authors claim that the existing approaches for this problem from computer vision cannot be applied to time series. Time series and images are very similar, and the difference is that one is 1D and the other is 2D. That is why one can simply adapt any convolutional based model from images to time series. The authors need to better explain why the existing models for vision cannot be adapted for time series.
Another unsupported claim by the author: existing works for UDA of time series merely align the features across source and target domain.
Not sure how the approach introduced in this paper is different from the one in “domain adversarial training of neural networks” work? It seems exactly the same formulation and approach. Figure 1 in this paper is exactly the same as Figure 1 in that paper. Equation 1-2 in this paper are also components of Equation 18 in that paper. The idea seems to be exactly the same thing. The authors combined this later in Section 4.4. with a nearest neighbor contrastive learning. However, they do not motivate the need for this approach in the paper. The authors also fail to explain the details of Figure 2. I am very much confused by this extra loss function as the loss function in Equation 3 aims to make sure that the learned embedding is good for both domains. Interestingly, the authors do not compare their results with “domain adversarial training of neural networks”, i.e. Figure 1, either.
Some examples of writing problems: Beginning of Section 2: while pushing dissimilar samples  while pushing dissimilar samples away. Beginning of Section 3 and 7: An abbreviation for Unsupervised domain adaptation is already introduced.
Correctness: 1: The main claims of the paper are incorrect or not at all supported by theory or empirical results.
Technical Novelty And Significance: 2: The contributions are only marginally significant or novel.
Empirical Novelty And Significance: 2: The contributions are only marginally significant or novel.
Flag For Ethics Review: NO.
Recommendation: 3: reject, not good enough


Reviewer X1Eq
Summary Of The Paper: The authors propose a framework for unsupervised domain adaptation of time-series.Their approach has 3 components, a feature extractor, discriminator and classifier. Essentially the framework is a combination of the usual classifier/discriminator setup used in domain adaptation with an unsupervised learning objective based on MoCo.
Strength And Weaknesses: Strenghts:
The paper is clear, well-written and motivated.
The empirical results are strong: the model appears to outperform baselines conclusively.
Weaknesses: x No major weaknesses found.
Clarity, Quality, Novelty And Reproducibility: Clarity: Clear. Quality: Good. Novelty: As far as I can tell, novel.
Summary Of The Review: I found multiple positive points in this submission, as listed above. The idea seems straightforward enough that I suspect it might have occured independently in other fields (such as computer vision) but was unable to find a reference. For this point I will defer to another reviewer more experienced in unsupervised domain adaptation.
Correctness: 4: All of the claims and statements are well-supported and correct.
Technical Novelty And Significance: 3: The contributions are significant and somewhat new. Aspects of the contributions exist in prior work.
Empirical Novelty And Significance: 3: The contributions are significant and somewhat new. Aspects of the contributions exist in prior work.
Flag For Ethics Review: NO.
Recommendation: 8: accept, good paper


Reviewer ZBbo
Summary Of The Paper:
Strength And Weaknesses: Strengths
Well motivated
Well written and paper is well organized.
Extensive applications
Ablation study
Weaknesses
While the paper tackles time series, it seems that the model can only handle same length time series in the problem formulation (see comments)
Some recent works on UDA for time series (video analytics) which also use contrastive learning are not compared to/referred to (see comments)
the motivation for design of certain components can benefit from further explanation (see comments)
Some components of the overall model are not well explained (see comments)
Comments/Questions:
Can the model be applied to different length time-series? If yes, how will the architecture change?
[1] (CoMix) Also uses a similar contrastive learning approach for temporal data in Video domain adaptation. How does the method compare to that work. Consider including it in your literature review.
While the authors use certain components like adversarial training, contrastive learning via certain loss functions, and gradient reversal layers. This combination and choice of each of these components is interesting. Can the authors justify why these were chosen, and what were the other alternatives? With some addition motivation on how these come together in the optimization?
Figure 2 is perhaps the most difficult to parse. For instance, it seems that xks
 is transformed to zks
 (bottom left corner) without any transfortmation function? Also it is unclear what “queue” is here. I recommed redrafting this figure, with additional labels for multiple components listed here, and then describing them in the caption and in the write-up.
[1] Sahoo (2021). Contrast and Mix: Temporal Contrastive Video Domain Adaptation with Background Mixing, NeurIPS 2021.
Clarity, Quality, Novelty And Reproducibility: The work is well written, and the contributions are clearly laid out, the results are interesting. The anonymous link to the code is made available.
Summary Of The Review:
Correctness: 3: Some of the paper’s claims have minor issues. A few statements are not well-supported, or require small changes to be made correct.
Technical Novelty And Significance: 3: The contributions are significant and somewhat new. Aspects of the contributions exist in prior work.
Empirical Novelty And Significance: 3: The contributions are significant and somewhat new. Aspects of the contributions exist in prior work.
Flag For Ethics Review: NO.
Details Of Ethics Concerns: N/A
Recommendation: 8: accept, good paper















